Explainable Empirical Risk Minimization

The successful application of machine learning (ML) methods becomes increasingly dependent on their interpretability or explainability. Designing explainable ML systems is instrumental to ensuring transparency of automated decision-making that targets humans. The explainability of ML methods is also an essential ingredient for trustworthy artificial intelligence. A key challenge in ensuring explainability is its dependence on the specific human user ("explainee"). The users of machine learning methods might have vastly different background knowledge about machine learning principles. One user might have a university degree in machine learning or related fields, while another user might have never received formal training in high-school mathematics. This paper applies information-theoretic concepts to develop a novel measure for the subjective explainability of the predictions delivered by a ML method. We construct this measure via the conditional entropy of predictions, given a user feedback. The user feedback might be obtained from user surveys or biophysical measurements. Our main contribution is the explainable empirical risk minimization (EERM) principle of learning a hypothesis that optimally balances between the subjective explainability and risk. The EERM principle is flexible and can be combined with arbitrary machine learning models. We present several practical implementations of EERM for linear models and decision trees. Numerical experiments demonstrate the application of EERM to detecting the use of inappropriate language on social media.

==> lr_para_results.csv <==
,eta,l,w,b
0,0.0,49.99460139255817,0.4163156335464192,9.24823206842273
1,0.020202020202020204,49.139386407989896,0.4248115790710134,9.224473609592787
2,0.04040404040404041,48.27768361893705,0.4334809052821362,9.200230300914068
3,0.06060606060606061,47.409812726424434,0.44232715043958143,9.175492247831649
4,0.08080808080808081,46.536118596501005,0.45135392501004595,9.150249353867846
5,0.10101010101010102,45.65697254237769,0.4605649131406888,9.124491316501496
6,0.12121212121212122,44.772773664420114,0.46996387416276253,9.098207622963118
7,0.14141414141414144,43.88395025048348,0.47955464412593013,9.07138754594429
8,0.16161616161616163,42.990961239181786,0.48934113736389245,9.04402013921945
9,0.18181818181818182,42.094297748791845,0.4993273480919674,9.016094233178352
10,0.20202020202020204,41.19448467460703,0.5095173520372706,8.987598430267349
11,0.22222222222222224,40.292082357672996,0.5199153081021645,8.958521100337654
12,0.24242424242424243,39.3876883279616,0.5305254600616538,8.928850375898655
13,0.26262626262626265,38.48193912516692,0.5413521382954211,8.89857414727438
14,0.2828282828282829,37.57551220044114,0.5523997615552083,8.867680057661095
15,0.30303030303030304,36.669127902527734,0.563672838768266,8.836155498084073
16,0.32323232323232326,35.763551551893045,0.5751759708776072,8.803987602251402
17,0.3434343434343435,34.859595606610156,0.5869138527198149,8.771163241302812
18,0.36363636363636365,33.95812192390477,0.598891274941172,8.737669018451312
19,0.38383838383838387,33.06004412143716,0.6111131259528938,8.703491263515486
20,0.4040404040404041,32.16633004256498,0.6235843939262627,8.668616027340214
21,0.42424242424242425,31.27800433000968,0.6363101688284774,8.633029076103512
22,0.4444444444444445,30.396151112533374,0.6492956445000492,8.596715885507223
23,0.4646464646464647,29.521916809426926,0.6625461207745934,8.55966163484912
24,0.48484848484848486,28.656513057810372,0.6760670056418788,8.521851200974057
25,0.5050505050505051,27.80121976795553,0.6898638174550208,8.48326915210167
26,0.5252525252525253,26.957388312059393,0.7039421871827166,8.44389974152813
27,0.5454545454545455,26.126444852122575,0.7183078607074443,8.403726901199335
28,0.5656565656565657,25.309893812824527,0.7329667011705608,8.362734235152985
29,0.5858585858585859,24.509321505532526,0.7479246913652581,8.320905012826799
30,0.6060606060606061,23.726399909837767,0.763187936178354,8.278222162230177
31,0.6262626262626263,22.962890619279733,0.7787626650819126,8.23466826297652
32,0.6464646464646465,22.22064895819625,0.7946552346757133,8.190225539173348
33,0.6666666666666667,21.501628276928272,0.8108721312816048,8.14487585216733
34,0.686868686868687,20.80788443290811,0.8274199735908029,8.098600693141252
35,0.7070707070707072,20.141580465475045,0.8443055153652144,8.051381175559916
36,0.7272727272727273,19.504991472588998,0.8615356481938855,8.00319802746187
37,0.7474747474747475,18.90050969795314,0.8791174043057061,7.95403158359384
38,0.7676767676767677,18.330649837411826,0.8970579594395097,7.903861777384641
39,0.787878787878788,17.798054573859076,0.9153646357727487,7.852668132755293
40,0.8080808080808082,17.305500350277597,0.9340449049099349,7.800429755762015
41,0.8282828282828284,16.85590339092971,0.9531063909320655,7.747125326068656
42,0.8484848484848485,16.452325981137733,0.9725568735082825,7.692733088245113
43,0.8686868686868687,16.097983016527337,0.992404291071031,7.637230842888169
44,0.888888888888889,15.796248833058485,1.0126567440560157,7.580595937561123
45,0.9090909090909092,15.550664329641236,1.033322498208276,7.522805257548532
46,0.9292929292929294,15.364944395623922,1.0544099879557303,7.463835216422275
47,0.9494949494949496,15.242985655952182,1.0759278198515654,7.40366174641509
48,0.9696969696969697,15.18887454733057,1.0978847760868755,7.342260288597667
49,0.98989898989899,15.186443054899712,1.1036292583281155,7.326196150188027
50,1.0101010101010102,15.186443054899712,1.1036292583281155,7.326196150188027
51,1.0303030303030305,15.186443054899712,1.1036292583281155,7.326196150188027
52,1.0505050505050506,15.186443054899712,1.1036292583281155,7.326196150188027
53,1.0707070707070707,15.186443054899712,1.1036292583281155,7.326196150188027
54,1.090909090909091,15.186443054899712,1.1036292583281155,7.326196150188027
55,1.1111111111111112,15.186443054899712,1.1036292583281155,7.326196150188027
56,1.1313131313131315,15.186443054899712,1.1036292583281155,7.326196150188027
57,1.1515151515151516,15.186443054899712,1.1036292583281155,7.326196150188027
58,1.1717171717171717,15.186443054899712,1.1036292583281155,7.326196150188027
59,1.191919191919192,15.186443054899712,1.1036292583281155,7.326196150188027
60,1.2121212121212122,15.186443054899712,1.1036292583281155,7.326196150188027
61,1.2323232323232325,15.186443054899712,1.1036292583281155,7.326196150188027
62,1.2525252525252526,15.186443054899712,1.1036292583281155,7.326196150188027
63,1.272727272727273,15.186443054899712,1.1036292583281155,7.326196150188027
64,1.292929292929293,15.186443054899712,1.1036292583281155,7.326196150188027
65,1.3131313131313131,15.186443054899712,1.1036292583281155,7.326196150188027
66,1.3333333333333335,15.186443054899712,1.1036292583281155,7.326196150188027
67,1.3535353535353536,15.186443054899712,1.1036292583281155,7.326196150188027
68,1.373737373737374,15.186443054899712,1.1036292583281155,7.326196150188027
69,1.393939393939394,15.186443054899712,1.1036292583281155,7.326196150188027
70,1.4141414141414144,15.186443054899712,1.1036292583281155,7.326196150188027
71,1.4343434343434345,15.186443054899712,1.1036292583281155,7.326196150188027
72,1.4545454545454546,15.186443054899712,1.1036292583281155,7.326196150188027
73,1.474747474747475,15.186443054899712,1.1036292583281155,7.326196150188027
74,1.494949494949495,15.186443054899712,1.1036292583281155,7.326196150188027
75,1.5151515151515154,15.186443054899712,1.1036292583281155,7.326196150188027
76,1.5353535353535355,15.186443054899712,1.1036292583281155,7.326196150188027
77,1.5555555555555556,15.186443054899712,1.1036292583281155,7.326196150188027
78,1.575757575757576,15.186443054899712,1.1036292583281155,7.326196150188027
79,1.595959595959596,15.186443054899712,1.1036292583281155,7.326196150188027
80,1.6161616161616164,15.186443054899712,1.1036292583281155,7.326196150188027
81,1.6363636363636365,15.186443054899712,1.1036292583281155,7.326196150188027
82,1.6565656565656568,15.186443054899712,1.1036292583281155,7.326196150188027
83,1.676767676767677,15.186443054899712,1.1036292583281155,7.326196150188027
84,1.696969696969697,15.186443054899712,1.1036292583281155,7.326196150188027
85,1.7171717171717173,15.186443054899712,1.1036292583281155,7.326196150188027
86,1.7373737373737375,15.186443054899712,1.1036292583281155,7.326196150188027
87,1.7575757575757578,15.186443054899712,1.1036292583281155,7.326196150188027
88,1.777777777777778,15.186443054899712,1.1036292583281155,7.326196150188027
89,1.7979797979797982,15.186443054899712,1.1036292583281155,7.326196150188027
90,1.8181818181818183,15.186443054899712,1.1036292583281155,7.326196150188027
91,1.8383838383838385,15.186443054899712,1.1036292583281155,7.326196150188027
92,1.8585858585858588,15.186443054899712,1.1036292583281155,7.326196150188027
93,1.878787878787879,15.186443054899712,1.1036292583281155,7.326196150188027
94,1.8989898989898992,15.186443054899712,1.1036292583281155,7.326196150188027
95,1.9191919191919193,15.186443054899712,1.1036292583281155,7.326196150188027
96,1.9393939393939394,15.186443054899712,1.1036292583281155,7.326196150188027
97,1.9595959595959598,15.186443054899712,1.1036292583281155,7.326196150188027
98,1.97979797979798,15.186443054899712,1.1036292583281155,7.326196150188027
99,2.0,15.186443054899712,1.1036292583281155,7.326196150188027


==> lrpararesults.csv <==
,eta,l,w,b
0,0.0,49.99460139255817,0.4163156335464192,9.24823206842273
1,0.020202020202020204,49.139386407989896,0.4248115790710134,9.224473609592787
2,0.04040404040404041,48.27768361893705,0.4334809052821362,9.200230300914068
3,0.06060606060606061,47.409812726424434,0.44232715043958143,9.175492247831649
4,0.08080808080808081,46.536118596501005,0.45135392501004595,9.150249353867846
5,0.10101010101010102,45.65697254237769,0.4605649131406888,9.124491316501496
6,0.12121212121212122,44.772773664420114,0.46996387416276253,9.098207622963118
7,0.14141414141414144,43.88395025048348,0.47955464412593013,9.07138754594429
8,0.16161616161616163,42.990961239181786,0.48934113736389245,9.04402013921945
9,0.18181818181818182,42.094297748791845,0.4993273480919674,9.016094233178352
10,0.20202020202020204,41.19448467460703,0.5095173520372706,8.987598430267349
11,0.22222222222222224,40.292082357672996,0.5199153081021645,8.958521100337654
12,0.24242424242424243,39.3876883279616,0.5305254600616538,8.928850375898655
13,0.26262626262626265,38.48193912516692,0.5413521382954211,8.89857414727438
14,0.2828282828282829,37.57551220044114,0.5523997615552083,8.867680057661095
15,0.30303030303030304,36.669127902527734,0.563672838768266,8.836155498084073
16,0.32323232323232326,35.763551551893045,0.5751759708776072,8.803987602251402
17,0.3434343434343435,34.859595606610156,0.5869138527198149,8.771163241302812
18,0.36363636363636365,33.95812192390477,0.598891274941172,8.737669018451312
19,0.38383838383838387,33.06004412143716,0.6111131259528938,8.703491263515486
20,0.4040404040404041,32.16633004256498,0.6235843939262627,8.668616027340214
21,0.42424242424242425,31.27800433000968,0.6363101688284774,8.633029076103512
22,0.4444444444444445,30.396151112533374,0.6492956445000492,8.596715885507223
23,0.4646464646464647,29.521916809426926,0.6625461207745934,8.55966163484912
24,0.48484848484848486,28.656513057810372,0.6760670056418788,8.521851200974057
25,0.5050505050505051,27.80121976795553,0.6898638174550208,8.48326915210167
26,0.5252525252525253,26.957388312059393,0.7039421871827166,8.44389974152813
27,0.5454545454545455,26.126444852122575,0.7183078607074443,8.403726901199335
28,0.5656565656565657,25.309893812824527,0.7329667011705608,8.362734235152985
29,0.5858585858585859,24.509321505532526,0.7479246913652581,8.320905012826799
30,0.6060606060606061,23.726399909837767,0.763187936178354,8.278222162230177
31,0.6262626262626263,22.962890619279733,0.7787626650819126,8.23466826297652
32,0.6464646464646465,22.22064895819625,0.7946552346757133,8.190225539173348
33,0.6666666666666667,21.501628276928272,0.8108721312816048,8.14487585216733
34,0.686868686868687,20.80788443290811,0.8274199735908029,8.098600693141252
35,0.7070707070707072,20.141580465475045,0.8443055153652144,8.051381175559916
36,0.7272727272727273,19.504991472588998,0.8615356481938855,8.00319802746187
37,0.7474747474747475,18.90050969795314,0.8791174043057061,7.95403158359384
38,0.7676767676767677,18.330649837411826,0.8970579594395097,7.903861777384641
39,0.787878787878788,17.798054573859076,0.9153646357727487,7.852668132755293
40,0.8080808080808082,17.305500350277597,0.9340449049099349,7.800429755762015
41,0.8282828282828284,16.85590339092971,0.9531063909320655,7.747125326068656
42,0.8484848484848485,16.452325981137733,0.9725568735082825,7.692733088245113
43,0.8686868686868687,16.097983016527337,0.992404291071031,7.637230842888169
44,0.888888888888889,15.796248833058485,1.0126567440560157,7.580595937561123
45,0.9090909090909092,15.550664329641236,1.033322498208276,7.522805257548532
46,0.9292929292929294,15.364944395623922,1.0544099879557303,7.463835216422275
47,0.9494949494949496,15.242985655952182,1.0759278198515654,7.40366174641509
48,0.9696969696969697,15.18887454733057,1.0978847760868755,7.342260288597667
49,0.98989898989899,15.186443054899712,1.1036292583281155,7.326196150188027
50,1.0101010101010102,15.186443054899712,1.1036292583281155,7.326196150188027
51,1.0303030303030305,15.186443054899712,1.1036292583281155,7.326196150188027
52,1.0505050505050506,15.186443054899712,1.1036292583281155,7.326196150188027
53,1.0707070707070707,15.186443054899712,1.1036292583281155,7.326196150188027
54,1.090909090909091,15.186443054899712,1.1036292583281155,7.326196150188027
55,1.1111111111111112,15.186443054899712,1.1036292583281155,7.326196150188027
56,1.1313131313131315,15.186443054899712,1.1036292583281155,7.326196150188027
57,1.1515151515151516,15.186443054899712,1.1036292583281155,7.326196150188027
58,1.1717171717171717,15.186443054899712,1.1036292583281155,7.326196150188027
59,1.191919191919192,15.186443054899712,1.1036292583281155,7.326196150188027
60,1.2121212121212122,15.186443054899712,1.1036292583281155,7.326196150188027
61,1.2323232323232325,15.186443054899712,1.1036292583281155,7.326196150188027
62,1.2525252525252526,15.186443054899712,1.1036292583281155,7.326196150188027
63,1.272727272727273,15.186443054899712,1.1036292583281155,7.326196150188027
64,1.292929292929293,15.186443054899712,1.1036292583281155,7.326196150188027
65,1.3131313131313131,15.186443054899712,1.1036292583281155,7.326196150188027
66,1.3333333333333335,15.186443054899712,1.1036292583281155,7.326196150188027
67,1.3535353535353536,15.186443054899712,1.1036292583281155,7.326196150188027
68,1.373737373737374,15.186443054899712,1.1036292583281155,7.326196150188027
69,1.393939393939394,15.186443054899712,1.1036292583281155,7.326196150188027
70,1.4141414141414144,15.186443054899712,1.1036292583281155,7.326196150188027
71,1.4343434343434345,15.186443054899712,1.1036292583281155,7.326196150188027
72,1.4545454545454546,15.186443054899712,1.1036292583281155,7.326196150188027
73,1.474747474747475,15.186443054899712,1.1036292583281155,7.326196150188027
74,1.494949494949495,15.186443054899712,1.1036292583281155,7.326196150188027
75,1.5151515151515154,15.186443054899712,1.1036292583281155,7.326196150188027
76,1.5353535353535355,15.186443054899712,1.1036292583281155,7.326196150188027
77,1.5555555555555556,15.186443054899712,1.1036292583281155,7.326196150188027
78,1.575757575757576,15.186443054899712,1.1036292583281155,7.326196150188027
79,1.595959595959596,15.186443054899712,1.1036292583281155,7.326196150188027
80,1.6161616161616164,15.186443054899712,1.1036292583281155,7.326196150188027
81,1.6363636363636365,15.186443054899712,1.1036292583281155,7.326196150188027
82,1.6565656565656568,15.186443054899712,1.1036292583281155,7.326196150188027
83,1.676767676767677,15.186443054899712,1.1036292583281155,7.326196150188027
84,1.696969696969697,15.186443054899712,1.1036292583281155,7.326196150188027
85,1.7171717171717173,15.186443054899712,1.1036292583281155,7.326196150188027
86,1.7373737373737375,15.186443054899712,1.1036292583281155,7.326196150188027
87,1.7575757575757578,15.186443054899712,1.1036292583281155,7.326196150188027
88,1.777777777777778,15.186443054899712,1.1036292583281155,7.326196150188027
89,1.7979797979797982,15.186443054899712,1.1036292583281155,7.326196150188027
90,1.8181818181818183,15.186443054899712,1.1036292583281155,7.326196150188027
91,1.8383838383838385,15.186443054899712,1.1036292583281155,7.326196150188027
92,1.8585858585858588,15.186443054899712,1.1036292583281155,7.326196150188027
93,1.878787878787879,15.186443054899712,1.1036292583281155,7.326196150188027
94,1.8989898989898992,15.186443054899712,1.1036292583281155,7.326196150188027
95,1.9191919191919193,15.186443054899712,1.1036292583281155,7.326196150188027
96,1.9393939393939394,15.186443054899712,1.1036292583281155,7.326196150188027
97,1.9595959595959598,15.186443054899712,1.1036292583281155,7.326196150188027
98,1.97979797979798,15.186443054899712,1.1036292583281155,7.326196150188027
99,2.0,15.186443054899712,1.1036292583281155,7.326196150188027

